Detection of a Planetary Companion around the giant star \gam1leo

Aims: Our primary goal is to search for planets around intermediate mass stars. We are also interested in studying the nature of radial velocity (RV) variations of K giant stars. Methods: We selected about 55 early K giant (K0 - K4) stars brighter than fifth magnitude that were observed using BOES, a high resolution spectrograph attached to the 1.8 m telescope at BOAO (Bohyunsan Optical Astronomy Observatory). BOES is equipped with $I_2$ absorption cell for high precision RV measurements. Results: We detected a periodic radial velocity variations in the K0 III star \gam1leo with a period of P = 429 days. An orbital fit of the observed RVs yields a period of P = 429 days, a semi-amplitude of K = 208 \mps, and an eccentricity of e = 0.14. To investigate the nature of the RV variations, we analyzed the photometric, CaII $\lambda$ 8662 equivalent width, and line-bisector variations of \gam1leo. We conclude that the detected RV variations can be best explained by a planetary companion with an estimated mass of m $\sin i = 8.78 M_{Jupiter}$ and a semi-major axis of $a = 1.19$ AU, assuming a stellar mass of 1.23 \Msun.

==> table3.dat <==
--------------------------------
HJD              RV       error
--------------------------------
2452776.107091   0.3266   0.0208
2452776.123872   0.3178   0.0080
2452777.006125   0.2778   0.0091
2452777.008682   0.2956   0.0081
2452777.011761   0.2817   0.0070
2452777.014538   0.2897   0.0075
2452779.074177   0.2901   0.0077
2452779.078169   0.2946   0.0075
2452779.081873   0.2926   0.0083
2452779.998369   0.2898   0.0082
2452780.005556   0.2877   0.0079
2452781.054575   0.2616   0.0080
2452781.056889   0.2812   0.0081
2452976.383870   0.0745   0.0067
2452976.388523   0.0707   0.0064
2452976.392621   0.0639   0.0072
2452976.405643   0.0767   0.0076
2452976.409497   0.0746   0.0063
2452977.373912   0.0082   0.0076
2452977.376826   0.0205   0.0077
2452977.380842   0.0097   0.0055
2452977.385148   0.0102   0.0064
2452977.388725   0.0179   0.0061
2452977.392278   0.0041   0.0065
2452977.395890   0.0082   0.0064
2453044.163185   0.2061   0.0080
2453044.166761   0.2040   0.0071
2453044.170731   0.2049   0.0073
2453045.151698   0.2555   0.0060
2453045.155518   0.2514   0.0054
2453045.157763   0.2487   0.0053
2453046.249436   0.2311   0.0066
2453046.251925   0.2219   0.0063
2453047.086196   0.2710   0.0072
2453047.107528   0.2794   0.0083
2453048.191778   0.2088   0.0067
2453048.194174   0.2206   0.0065
2453096.091559   0.3178   0.0059
2453127.002214   0.2837   0.0061
2453131.016505   0.3008   0.0064
2453131.021805   0.2950   0.0059
2453131.973915   0.3272   0.0063
2453131.979319   0.3240   0.0054
2453132.981655   0.3177   0.0064
2453132.985162   0.3178   0.0057
2453354.323803   0.0774   0.0061
2453430.116894   0.2661   0.0069
2453459.072528   0.2747   0.0057
2453459.159942   0.2675   0.0058
2453460.098807   0.2919   0.0063
2453460.154093   0.2953   0.0058
2453460.195850   0.3012   0.0057
2453510.037239   0.3110   0.0060
2453511.032443   0.3961   0.0051
2453511.036193   0.4019   0.0051
2453778.295467   0.0157   0.0059
2453778.301347   0.0173   0.0058
2453779.201277   0.0194   0.0064
2453817.101751  -0.0045   0.0051
2453819.133068   0.0368   0.0046
2453820.047891  -0.0106   0.0055
2453869.044301   0.2395   0.0057
2453888.036739   0.2663   0.0058
2453896.006225   0.2613   0.0053
2454038.363098   0.3835   0.0048
2454081.293115   0.2434   0.0056
2454123.162010   0.1156   0.0040
2454123.165055   0.1182   0.0047
2454125.186280   0.1612   0.0048
2454125.189092   0.1663   0.0046
2454147.244498   0.0871   0.0052
2454147.246338   0.0835   0.0052
2454151.307380   0.0405   0.0052
2454151.311002   0.0372   0.0056
2454205.151851  -0.0403   0.0101
2454207.097911  -0.0063   0.0067
2454209.085063  -0.0704   0.0067
2454209.088501  -0.0672   0.0064
2454210.138147  -0.0527   0.0064
2454214.070984  -0.0761   0.0101
2454223.050863  -0.0905   0.0063
2454223.057657  -0.0883   0.0063
2454223.060886  -0.0876   0.0057
2454223.064265  -0.0845   0.0057
2454224.020820  -0.0226   0.0080
2454224.026977  -0.0231   0.0061
2454224.034580  -0.0210   0.0058
2454224.042022  -0.0199   0.0059
2454225.049231  -0.0266   0.0054
2454225.052067  -0.0292   0.0054
2454225.054694  -0.0262   0.0053
2454225.057332  -0.0276   0.0054
2454227.987093  -0.0323   0.0050
2454227.990125  -0.0319   0.0052
2454227.992289  -0.0358   0.0053
2454227.994059  -0.0301   0.0055
2454228.961109  -0.0871   0.0060
2454228.963111  -0.0839   0.0057
2454228.965507  -0.0854   0.0052
2454228.967243  -0.0875   0.0052
2454230.968847  -0.0619   0.0058
2454230.970386  -0.0725   0.0055
2454230.972156  -0.0655   0.0054
2454230.973904  -0.0677   0.0055
2454235.999486  -0.0195   0.0065
2454236.002368  -0.0218   0.0071
2454236.005226  -0.0261   0.0070
2454241.994669  -0.0246   0.0050
2454241.997296  -0.0228   0.0052
2454241.999148  -0.0269   0.0050
2454242.001023  -0.0229   0.0058
2454242.002944  -0.0217   0.0049
2454242.963823  -0.0113   0.0055
2454242.965848  -0.0071   0.0054
2454254.986465  -0.0289   0.0063
2454254.989184  -0.0256   0.0062
2454263.003267  -0.0104   0.0090
2454263.007352  -0.0257   0.0095
2454263.013960  -0.0163   0.0077
2454264.031125   0.0325   0.0075
2454264.033671   0.0313   0.0066
2454264.036889   0.0324   0.0068
2454269.016633   0.0463   0.0089
2454269.018889   0.0527   0.0074
2454269.021436   0.0479   0.0080
2454273.989254   0.0845   0.0062
2454273.992078   0.0908   0.0063
2454273.995110   0.0781   0.0060
2454388.351691   0.3225   0.0068
2454388.355730   0.3202   0.0074
2454389.372500   0.3566   0.0063
2454389.376540   0.3543   0.0057
2454389.380649   0.3559   0.0064
2454390.370681   0.2859   0.0057
2454390.374732   0.2907   0.0059
2454396.375832   0.3342   0.0073
2454396.379687   0.3378   0.0064
2454426.380085   0.3521   0.0063
2454426.381393   0.3492   0.0060
2454426.382551   0.3547   0.0065
2454452.404499   0.3826   0.0057
2454452.406304   0.3888   0.0067
2454458.354959   0.2805   0.0068
2454458.357147   0.2849   0.0068
2454470.216053   0.3360   0.0059
2454470.219259   0.3257   0.0062
2454470.222465   0.3287   0.0062
2454470.225671   0.3390   0.0064
2454472.224505   0.3220   0.0058
2454472.227190   0.3172   0.0093
2454472.229875   0.3226   0.0057
2454472.233429   0.3080   0.0090
2454483.168020   0.2081   0.0054
2454483.170358   0.2109   0.0055
2454483.172175   0.2149   0.0054
2454483.174340   0.2167   0.0055
2454505.177577   0.2174   0.0082
2454506.201658   0.2736   0.0060
2454506.203452   0.2765   0.0060
2454506.205327   0.2779   0.0056
2454506.207653   0.2703   0.0063
2454516.250170   0.2313   0.0058
2454516.253353   0.2294   0.0062
2454536.133769   0.1511   0.0057
2454536.135667   0.1507   0.0058
2454536.137437   0.1569   0.0060
2454536.139000   0.1524   0.0057
2454537.181626   0.2148   0.0068
2454537.184138   0.2027   0.0074
2454537.187795   0.2130   0.0059
2454537.191799   0.2086   0.0064
2454549.967591   0.1207   0.0063
2454549.970403   0.1211   0.0058
2454550.959573   0.1428   0.0053
2454550.962675   0.1390   0.0059
2454550.966297   0.1427   0.0054
2454551.954656   0.0641   0.0082
2454551.957538   0.0720   0.0069
2454551.960744   0.0711   0.0072
2454551.963672   0.0746   0.0067
2454551.967016   0.0659   0.0066
2454551.969944   0.0639   0.0068
2454575.020263   0.0246   0.0061
2454575.022323   0.0189   0.0054
2454575.024556   0.0273   0.0060
2454575.026882   0.0177   0.0058
2454618.043283  -0.0143   0.0055
2454618.045169  -0.0119   0.0062
2454618.047056  -0.0083   0.0059
2454618.048942  -0.0107   0.0061
2454618.997301  -0.0566   0.0071
2454619.002659  -0.0604   0.0067
2454834.279749   0.4557   0.0050
2454834.281566   0.4511   0.0046
2454847.269458   0.3762   0.0054
2454847.271253   0.3742   0.0052
2454847.273047   0.3765   0.0051
2454847.274841   0.3724   0.0055
2454879.093335   0.4144   0.0055
2454879.095950   0.4090   0.0057
2454929.088055   0.3674   0.0122
2454929.093321   0.3762   0.0099
2454930.056224   0.3517   0.0067
2454930.058573   0.3466   0.0060
2454971.053095   0.2712   0.0065
--------------------------------




